Medical Interpretability and Knowledge Maps of Large Language Models

We present a systematic study of medical-domain interpretability in Large Language Models (LLMs). We study how the LLMs both represent and process medical knowledge through four different interpretability techniques: (1) UMAP projections of intermediate activations, (2) gradient-based saliency with respect to the model weights, (3) layer lesioning/removal and (4) activation patching. We present knowledge maps of five LLMs which show, at a coarse-resolution, where knowledge about patient's ages, medical symptoms, diseases and drugs is stored in the models. In particular for Llama3.3-70B, we find that most medical knowledge is processed in the first half of the model's layers. In addition, we find several interesting phenomena: (i) age is often encoded in a non-linear and sometimes discontinuous manner at intermediate layers in the models, (ii) the disease progression representation is non-monotonic and circular at certain layers of the model, (iii) in Llama3.3-70B, drugs cluster better by medical specialty rather than mechanism of action, especially for Llama3.3-70B and (iv) Gemma3-27B and MedGemma-27B have activations that collapse at intermediate layers but recover by the final layers. These results can guide future research on fine-tuning, un-learning or de-biasing LLMs for medical tasks by suggesting at which layers in the model these techniques should be applied.

==> results_paper/FILES_LIST.txt <==
Images used in main.tex from results folder
==============================================

This folder contains all PDF images referenced in main.tex from the ../results directory.

MAIN PAPER FIGURES:
-------------------
1. main_llm_map_Llama-3.3-70B-Instruct.pdf
   - Main LLM map showing where medical knowledge is stored (Fig. 1)

2. age_umap_Llama-3.3-70B-Instruct_selected_she.pdf
   - Age UMAP analysis showing non-linearities (Fig. 2)

3. progression_umap_Llama-3.3-70B-Instruct_selected.pdf
   - Disease progression UMAP showing circular patterns (Fig. 3)

4. drugs_umap-mechanism_Llama-3.3-70B-Instruct_selected.pdf
   - Drug embeddings colored by mechanism of action (Fig. 4)

5. drugs_umap-specialty_Llama-3.3-70B-Instruct_selected.pdf
   - Drug embeddings colored by medical specialty (Fig. 5)

6. disease_umap_Gemma-3-27b-it_selected.pdf
   - Gemma activations collapse example (Fig. 6)

7. selected_metrics_per_layer.pdf
   - Selected interpretability metrics per layer (Fig. 7)

APPENDIX FIGURES:
-----------------
8. lesioning_metrics_per_layer.pdf
   - Lesioning metrics per layer

9. main_llm_map_gpt-oss-120b.pdf
   - LLM map for GPT-OSS 120B

10. main_llm_map_Qwen3-32B.pdf
    - LLM map for Qwen 32B

11. main_llm_map_Gemma-3-27b-it.pdf
    - LLM map for Gemma 27B

12. main_llm_map_MedGemma-27b-text-it.pdf
    - LLM map for MedGemma 27B

13. age_umap_Llama-3.3-70B-Instruct.pdf
    - Full age UMAP analysis (all layers)

14. progression_umap_Llama-3.3-70B-Instruct.pdf
    - Full disease progression UMAP (all layers)

15. drugs_umap-mechanism_Llama-3.3-70B-Instruct.pdf
    - Full drug UMAP by mechanism (all layers)

16. drugs_umap-specialty_Llama-3.3-70B-Instruct.pdf
    - Full drug UMAP by specialty (all layers)

17. disease_umap_Gemma-3-27b-it.pdf
    - Full disease UMAP for Gemma (all layers)

18. disease_umap_MedGemma-27b-text-it.pdf
    - Full disease UMAP for MedGemma (all layers)

19. symptom_umap_Llama-3.3-70B-Instruct.pdf
    - Symptom UMAP embeddings

20. disease_umap_Llama-3.3-70B-Instruct.pdf
    - Disease UMAP embeddings

21. dosage_umap_Llama-3.3-70B-Instruct_Potassium Chloride.pdf
    - Drug dosage UMAP for Potassium Chloride

Total: 21 PDF files
Generated: $(date)


